Opaque Service Virtualisation: A Practical Tool for Emulating Endpoint Systems

Large enterprise software systems make many complex interactions with other services in their environment. Developing and testing for production-like conditions is therefore a very challenging task. Current approaches include emulation of dependent services using either explicit modelling or record-and-replay approaches. Models require deep knowledge of the target services while record-and-replay is limited in accuracy. Both face developmental and scaling issues. We present a new technique that improves the accuracy of record-and-replay approaches, without requiring prior knowledge of the service protocols. The approach uses Multiple Sequence Alignment to derive message prototypes from recorded system interactions and a scheme to match incoming request messages against prototypes to generate response messages. We use a modified Needleman-Wunsch algorithm for distance calculation during message matching. Our approach has shown greater than 99% accuracy for four evaluated enterprise system messaging protocols. The approach has been successfully integrated into the CA Service Virtualization commercial product to complement its existing techniques.

==> abstract.txt <==
Large enterprise software systems make many complex interactions with other services in their environment. Developing and testing for production-like conditions is therefore a very challenging task. Current approaches include emulation of  dependent services using either explicit modelling or record-and-replay approaches. Models require deep knowledge of the target services while record-and-replay is limited in accuracy. Both face developmental and scaling issues. We present a new technique that improves the accuracy of record-and-replay approaches, without requiring prior knowledge of the service protocols. The approach uses Multiple Sequence Alignment to derive message prototypes from recorded system interactions and a scheme to match incoming request messages against prototypes to generate response messages. We use a modified Needleman-Wunsch algorithm for distance calculation during message matching. Our approach has shown greater than 99% accuracy for four evaluated enterprise system messaging protocols. The approach has been successfully integrated into the CA Service Virtualization commercial product to complement its existing techniques.


==> data/ims_pings.txt <==
PING 192.86.32.105 (192.86.32.105): 56 data bytes
64 bytes from 192.86.32.105: icmp_seq=0 ttl=48 time=278.845 ms
64 bytes from 192.86.32.105: icmp_seq=1 ttl=48 time=301.584 ms
64 bytes from 192.86.32.105: icmp_seq=2 ttl=48 time=222.291 ms
64 bytes from 192.86.32.105: icmp_seq=3 ttl=48 time=242.334 ms
64 bytes from 192.86.32.105: icmp_seq=4 ttl=48 time=267.617 ms
64 bytes from 192.86.32.105: icmp_seq=5 ttl=48 time=292.692 ms
64 bytes from 192.86.32.105: icmp_seq=6 ttl=48 time=312.923 ms
64 bytes from 192.86.32.105: icmp_seq=7 ttl=48 time=335.934 ms
64 bytes from 192.86.32.105: icmp_seq=8 ttl=48 time=256.048 ms
64 bytes from 192.86.32.105: icmp_seq=9 ttl=48 time=278.847 ms
64 bytes from 192.86.32.105: icmp_seq=10 ttl=48 time=301.722 ms
64 bytes from 192.86.32.105: icmp_seq=11 ttl=48 time=221.959 ms
64 bytes from 192.86.32.105: icmp_seq=12 ttl=48 time=244.672 ms
64 bytes from 192.86.32.105: icmp_seq=13 ttl=48 time=267.625 ms
64 bytes from 192.86.32.105: icmp_seq=14 ttl=48 time=291.619 ms
64 bytes from 192.86.32.105: icmp_seq=15 ttl=48 time=313.116 ms
64 bytes from 192.86.32.105: icmp_seq=16 ttl=48 time=233.158 ms
64 bytes from 192.86.32.105: icmp_seq=17 ttl=47 time=257.826 ms
64 bytes from 192.86.32.105: icmp_seq=18 ttl=48 time=208.144 ms
64 bytes from 192.86.32.105: icmp_seq=19 ttl=48 time=302.122 ms

--- 192.86.32.105 ping statistics ---
20 packets transmitted, 20 packets received, 0.0% packet loss
round-trip min/avg/max/stddev = 208.144/271.554/335.934/34.426 ms
PING 192.86.32.105 (192.86.32.105): 56 data bytes
64 bytes from 192.86.32.105: icmp_seq=0 ttl=48 time=256.140 ms
64 bytes from 192.86.32.105: icmp_seq=1 ttl=48 time=279.340 ms
64 bytes from 192.86.32.105: icmp_seq=2 ttl=48 time=303.734 ms
64 bytes from 192.86.32.105: icmp_seq=3 ttl=48 time=222.906 ms
64 bytes from 192.86.32.105: icmp_seq=4 ttl=47 time=245.237 ms
64 bytes from 192.86.32.105: icmp_seq=5 ttl=48 time=268.688 ms
64 bytes from 192.86.32.105: icmp_seq=6 ttl=48 time=291.630 ms
64 bytes from 192.86.32.105: icmp_seq=7 ttl=48 time=416.603 ms
64 bytes from 192.86.32.105: icmp_seq=8 ttl=48 time=227.336 ms
64 bytes from 192.86.32.105: icmp_seq=9 ttl=48 time=258.434 ms
64 bytes from 192.86.32.105: icmp_seq=10 ttl=48 time=286.087 ms
64 bytes from 192.86.32.105: icmp_seq=11 ttl=47 time=305.021 ms
64 bytes from 192.86.32.105: icmp_seq=12 ttl=48 time=327.887 ms
64 bytes from 192.86.32.105: icmp_seq=13 ttl=48 time=250.785 ms
64 bytes from 192.86.32.105: icmp_seq=14 ttl=48 time=271.364 ms
64 bytes from 192.86.32.105: icmp_seq=15 ttl=48 time=294.651 ms
64 bytes from 192.86.32.105: icmp_seq=16 ttl=48 time=217.802 ms
64 bytes from 192.86.32.105: icmp_seq=17 ttl=48 time=238.322 ms
64 bytes from 192.86.32.105: icmp_seq=18 ttl=47 time=216.395 ms
64 bytes from 192.86.32.105: icmp_seq=19 ttl=47 time=211.108 ms
64 bytes from 192.86.32.105: icmp_seq=20 ttl=48 time=306.684 ms
64 bytes from 192.86.32.105: icmp_seq=21 ttl=48 time=330.873 ms
64 bytes from 192.86.32.105: icmp_seq=22 ttl=48 time=250.962 ms
64 bytes from 192.86.32.105: icmp_seq=23 ttl=48 time=273.297 ms
64 bytes from 192.86.32.105: icmp_seq=24 ttl=47 time=295.773 ms
64 bytes from 192.86.32.105: icmp_seq=25 ttl=48 time=217.468 ms
64 bytes from 192.86.32.105: icmp_seq=26 ttl=48 time=238.779 ms
64 bytes from 192.86.32.105: icmp_seq=27 ttl=48 time=261.356 ms
64 bytes from 192.86.32.105: icmp_seq=28 ttl=48 time=213.977 ms
64 bytes from 192.86.32.105: icmp_seq=29 ttl=48 time=212.624 ms
64 bytes from 192.86.32.105: icmp_seq=30 ttl=48 time=229.191 ms
64 bytes from 192.86.32.105: icmp_seq=31 ttl=48 time=251.713 ms
64 bytes from 192.86.32.105: icmp_seq=32 ttl=48 time=212.942 ms
64 bytes from 192.86.32.105: icmp_seq=33 ttl=47 time=297.646 ms
64 bytes from 192.86.32.105: icmp_seq=34 ttl=48 time=322.535 ms
64 bytes from 192.86.32.105: icmp_seq=35 ttl=48 time=241.409 ms
64 bytes from 192.86.32.105: icmp_seq=36 ttl=48 time=263.733 ms
64 bytes from 192.86.32.105: icmp_seq=37 ttl=48 time=286.651 ms
64 bytes from 192.86.32.105: icmp_seq=38 ttl=48 time=244.313 ms
64 bytes from 192.86.32.105: icmp_seq=39 ttl=48 time=229.975 ms
64 bytes from 192.86.32.105: icmp_seq=40 ttl=47 time=255.840 ms
64 bytes from 192.86.32.105: icmp_seq=41 ttl=48 time=276.266 ms
64 bytes from 192.86.32.105: icmp_seq=42 ttl=47 time=300.075 ms
64 bytes from 192.86.32.105: icmp_seq=43 ttl=48 time=219.829 ms
64 bytes from 192.86.32.105: icmp_seq=44 ttl=47 time=243.622 ms
64 bytes from 192.86.32.105: icmp_seq=45 ttl=48 time=266.948 ms
64 bytes from 192.86.32.105: icmp_seq=46 ttl=48 time=289.053 ms
64 bytes from 192.86.32.105: icmp_seq=47 ttl=48 time=238.991 ms
64 bytes from 192.86.32.105: icmp_seq=48 ttl=48 time=240.564 ms
64 bytes from 192.86.32.105: icmp_seq=49 ttl=48 time=256.155 ms
64 bytes from 192.86.32.105: icmp_seq=50 ttl=48 time=278.631 ms
64 bytes from 192.86.32.105: icmp_seq=51 ttl=47 time=301.238 ms
64 bytes from 192.86.32.105: icmp_seq=52 ttl=47 time=221.713 ms
64 bytes from 192.86.32.105: icmp_seq=53 ttl=48 time=244.608 ms
64 bytes from 192.86.32.105: icmp_seq=54 ttl=48 time=277.210 ms
64 bytes from 192.86.32.105: icmp_seq=55 ttl=48 time=290.282 ms
64 bytes from 192.86.32.105: icmp_seq=56 ttl=48 time=312.962 ms
64 bytes from 192.86.32.105: icmp_seq=57 ttl=48 time=234.419 ms
64 bytes from 192.86.32.105: icmp_seq=58 ttl=48 time=211.203 ms
64 bytes from 192.86.32.105: icmp_seq=59 ttl=48 time=279.729 ms
64 bytes from 192.86.32.105: icmp_seq=60 ttl=48 time=302.112 ms
64 bytes from 192.86.32.105: icmp_seq=61 ttl=48 time=223.550 ms
64 bytes from 192.86.32.105: icmp_seq=62 ttl=48 time=245.202 ms
64 bytes from 192.86.32.105: icmp_seq=63 ttl=48 time=268.152 ms
64 bytes from 192.86.32.105: icmp_seq=64 ttl=48 time=290.508 ms
Request timeout for icmp_seq 65
64 bytes from 192.86.32.105: icmp_seq=66 ttl=48 time=233.686 ms
64 bytes from 192.86.32.105: icmp_seq=67 ttl=48 time=211.972 ms
64 bytes from 192.86.32.105: icmp_seq=68 ttl=47 time=210.848 ms
64 bytes from 192.86.32.105: icmp_seq=69 ttl=48 time=405.631 ms
64 bytes from 192.86.32.105: icmp_seq=70 ttl=48 time=225.278 ms
64 bytes from 192.86.32.105: icmp_seq=71 ttl=48 time=246.987 ms
64 bytes from 192.86.32.105: icmp_seq=72 ttl=47 time=269.273 ms
64 bytes from 192.86.32.105: icmp_seq=73 ttl=48 time=291.826 ms
64 bytes from 192.86.32.105: icmp_seq=74 ttl=48 time=209.522 ms
64 bytes from 192.86.32.105: icmp_seq=75 ttl=48 time=337.741 ms
64 bytes from 192.86.32.105: icmp_seq=76 ttl=48 time=258.585 ms
64 bytes from 192.86.32.105: icmp_seq=77 ttl=47 time=281.506 ms
64 bytes from 192.86.32.105: icmp_seq=78 ttl=48 time=239.352 ms
64 bytes from 192.86.32.105: icmp_seq=79 ttl=48 time=327.282 ms
64 bytes from 192.86.32.105: icmp_seq=80 ttl=48 time=249.548 ms
64 bytes from 192.86.32.105: icmp_seq=81 ttl=48 time=271.242 ms
64 bytes from 192.86.32.105: icmp_seq=82 ttl=48 time=293.502 ms
64 bytes from 192.86.32.105: icmp_seq=83 ttl=47 time=316.211 ms
64 bytes from 192.86.32.105: icmp_seq=84 ttl=47 time=238.044 ms
64 bytes from 192.86.32.105: icmp_seq=85 ttl=47 time=259.275 ms
64 bytes from 192.86.32.105: icmp_seq=86 ttl=47 time=281.916 ms
64 bytes from 192.86.32.105: icmp_seq=87 ttl=48 time=304.848 ms
64 bytes from 192.86.32.105: icmp_seq=88 ttl=48 time=211.047 ms
64 bytes from 192.86.32.105: icmp_seq=89 ttl=48 time=248.033 ms
64 bytes from 192.86.32.105: icmp_seq=90 ttl=48 time=270.749 ms
64 bytes from 192.86.32.105: icmp_seq=91 ttl=48 time=294.237 ms
64 bytes from 192.86.32.105: icmp_seq=92 ttl=47 time=214.853 ms
64 bytes from 192.86.32.105: icmp_seq=93 ttl=48 time=238.281 ms
64 bytes from 192.86.32.105: icmp_seq=94 ttl=48 time=261.516 ms
64 bytes from 192.86.32.105: icmp_seq=95 ttl=48 time=283.300 ms
64 bytes from 192.86.32.105: icmp_seq=96 ttl=48 time=236.192 ms
64 bytes from 192.86.32.105: icmp_seq=97 ttl=48 time=330.740 ms
64 bytes from 192.86.32.105: icmp_seq=98 ttl=48 time=246.226 ms
64 bytes from 192.86.32.105: icmp_seq=99 ttl=48 time=273.865 ms
64 bytes from 192.86.32.105: icmp_seq=100 ttl=48 time=296.363 ms
64 bytes from 192.86.32.105: icmp_seq=101 ttl=47 time=217.735 ms
64 bytes from 192.86.32.105: icmp_seq=102 ttl=48 time=342.809 ms
64 bytes from 192.86.32.105: icmp_seq=103 ttl=48 time=263.220 ms


==> johng-150820.txt <==
Lessons is the key:
	- what is the problem?
	- DevOps, legacy systems, cloud, scaling
	- solution:
		- collect traces, cluster
		- faster than a real system
		- datasets can be large
	- transitioning into the CA SV
Lessons learned:
	- experimental learnings
	- how to take something from the lab and put it into LISA
	- architecture diagram
		- invalidated the assumption of needing to parse

Need tools for DevOps - here's one that works

